Weighted sparsity and sparse tensor networks for least squares approximation

Approximation of high-dimensional functions is a problem in many scientific fields that is only feasible if advantageous structural properties, such as sparsity in a given basis, can be exploited. A relevant tool for analysing sparse approximations is Stechkin's lemma. In its standard form, however, this lemma does not allow to explain convergence rates for a wide range of relevant function classes. This work presents a new weighted version of Stechkin's lemma that improves the best $n$-term rates for weighted $\ell^p$-spaces and associated function classes such as Sobolev or Besov spaces. For the class of holomorphic functions, which occur as solutions of common high-dimensional parameter-dependent PDEs, we recover exponential rates that are not directly obtainable with Stechkin's lemma. Since weighted $\ell^p$-summability induces weighted sparsity, compressed sensing algorithms can be used to approximate the associated functions. To break the curse of dimensionality, which these algorithms suffer, we recall that sparse approximations can be encoded efficiently using tensor networks with sparse component tensors. We also demonstrate that weighted $\ell^p$-summability induces low ranks, which motivates a second tensor train format with low ranks and a single weighted sparse core. We present new alternating algorithms for best $n$-term approximation in both formats. To analyse the sample complexity for the new model classes, we derive a novel result of independent interest that allows the transfer of the restricted isometry property from one set to another sufficiently close set. Although they lead up to the analysis of our final model class, our contributions on weighted Stechkin and the restricted isometry property are of independent interest and can be read independently.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

